A Hybrid Rule-Based and Data-Driven Approach to Driver Modeling through Particle Filtering

Autonomous vehicles need to model the behavior of surrounding human driven vehicles to be safe and efficient traffic participants. Existing approaches to modeling human driving behavior have relied on both data-driven and rule-based methods. While data-driven models are more expressive, rule-based models are interpretable, which is an important requirement for safety-critical domains like driving. However, rule-based models are not sufficiently representative of data, and data-driven models are yet unable to generate realistic traffic simulation due to unrealistic driving behavior such as collisions. In this paper, we propose a methodology that combines rule-based modeling with data-driven learning. While the rules are governed by interpretable parameters of the driver model, these parameters are learned online from driving demonstration data using particle filtering. We perform driver modeling experiments on the task of highway driving and merging using data from three real-world driving demonstration datasets. Our results show that driver models based on our hybrid rule-based and data-driven approach can accurately capture real-world driving behavior. Further, we assess the realism of the driving behavior generated by our model by having humans perform a driving Turing test, where they are asked to distinguish between videos of real driving and those generated using our driver models.

==> figs/pf_prog.csv <==
iter,val
1,4.2413760568
2,3.5163952002
3,3.3379625125
4,3.008458753
5,2.6541671669
6,2.2442140915
7,2.0606933257
8,1.9821640677
9,1.7842294851
10,1.7051127735
11,1.5881042813
12,1.5706381296
13,1.550511127
14,1.4953445747
15,1.4758680376
16,1.4383991754
17,1.3937081262
18,1.354892616
19,1.378604715
20,1.3722941448
21,1.3957720756
22,1.3545122782
23,1.3424038221
24,1.3550808348
25,1.3594711554
26,1.3238248729
27,1.3690864766
28,1.3483328689
29,1.3553943739
30,1.3217701928
31,1.2758725731
32,1.2443688209
33,1.2151003238
34,1.2207065946
35,1.2107457049
36,1.2199294339
37,1.2656801267
38,1.2157093741
39,1.1803589926
40,1.2151941765
41,1.2028326837
42,1.1381858965
43,1.1221817978
44,1.113950594
45,1.1083195261
46,1.0500878085
47,1.0405433729
48,1.0356737711
49,1.0186607564
50,1.0019318398
51,1.0315533087
52,0.9650611454
53,0.8530578287
54,0.85172577
55,0.8603827694
56,0.8758757198
57,0.8429176313
58,0.816337321
59,0.8117989413
60,0.7609440083
61,0.7289695908
62,0.7173415171
63,0.7134653294
64,0.7028936571
65,0.6807639893
66,0.6910303561
67,0.6818115098
68,0.6559177377
69,0.6683224024
70,0.6550799079
71,0.6086122747
72,0.6151384924
73,0.6016473898
74,0.5143629619
75,0.4442711446
76,0.4014064465
77,0.3539860572

